Improving Generative Model Self-Training with Geometrically Modified Outputs

Self-training generative models - the continued improvement of a model using its own outputs - is becoming increasingly important as high-quality training data becomes scarce. However, naively finetuning on model-generated samples leads to degradation through model collapse and the model autophagy disorder. Negative-guidance self-training methods turn this degradation into a useful signal, using a model finetuned on its own outputs to guide the original model toward improved generation. Existing methods, however, take the negative signal in standard model outputs as given. We instead ask whether this signal can be explicitly strengthened. We introduce Geometrically Modified Outputs (GMOs), which reweight the singular values of the generator's input-output Jacobian to increase the influence of its leading singular directions. This geometric modification amplifies the mode-seeking behavior and distortions of standard outputs, providing a stronger and more targeted negative signal for self-training. Across a range of one-step generative models, GMOs consistently improve the performance of negative-guidance methods, including Neon and SIMS, compared with using standard model outputs.

==> data/alpha_0p0.csv <==
w,compute,fid
1.6,3000000,2.493462085723877
1.7,3000000,2.478633403778076
1.8,3000000,2.464280605316162
1.9,3000000,2.4502086639404297
2.0,3000000,2.436556100845337
2.1,3000000,2.4207847118377686
2.2,3000000,2.409045934677124
2.3,3000000,2.3955464363098145
2.4,3000000,2.3845772743225098
1.6,4000000,2.4107367992401123
1.7,4000000,2.3888607025146484
1.8,4000000,2.3766212463378906
1.9,4000000,2.3602333068847656
2.0,4000000,2.343458890914917
2.1,4000000,2.3362503051757812
2.2,4000000,2.3228673934936523
2.3,4000000,2.31301212310791
2.4,4000000,2.3092849254608154
1.6,5000000,2.3425543308258057
1.7,5000000,2.3298583030700684
1.8,5000000,2.314887285232544
1.9,5000000,2.307245969772339
2.0,5000000,2.297183036804199
2.1,5000000,2.2886574268341064
2.2,5000000,2.285792827606201
2.3,5000000,2.2791054248809814
2.4,5000000,2.282562255859375
1.6,6000000,2.306534767150879
1.7,6000000,2.2949304580688477
1.8,6000000,2.2852699756622314
1.9,6000000,2.2806057929992676
2.0,6000000,2.27640700340271
2.1,6000000,2.280303955078125
2.2,6000000,2.287095785140991
2.3,6000000,2.298616647720337
2.4,6000000,2.3158185482025146
1.6,7000000,2.295776605606079
1.7,7000000,2.2881031036376953
1.8,7000000,2.2872214317321777
1.9,7000000,2.294919490814209
2.0,7000000,2.3088796138763428
2.1,7000000,2.326528787612915
2.2,7000000,2.355541229248047
2.3,7000000,2.3907833099365234
2.4,7000000,2.434391498565674


==> data/alpha_0p05.csv <==
w,compute,fid
1.6,3000000,2.4319491386413574
1.7,3000000,2.417051076889038
1.8,3000000,2.4027206897735596
1.9,3000000,2.388040781021118
2.0,3000000,2.3746652603149414
2.1,3000000,2.3647356033325195
2.2,3000000,2.3521828651428223
2.3,3000000,2.3437178134918213
2.4,3000000,2.332859754562378
1.6,4000000,2.35412859916687
1.7,4000000,2.340143918991089
1.8,4000000,2.3284895420074463
1.9,4000000,2.3176238536834717
2.0,4000000,2.311004877090454
2.1,4000000,2.3037781715393066
2.2,4000000,2.3043429851531982
2.3,4000000,2.297489881515503
2.4,4000000,2.297044038772583
1.6,5000000,2.3039722442626953
1.7,5000000,2.298346519470215
1.8,5000000,2.2938849925994873
1.9,5000000,2.2929930686950684
2.0,5000000,2.294649124145508
2.1,5000000,2.2959585189819336
2.2,5000000,2.3065993785858154
2.3,5000000,2.322458028793335
2.4,5000000,2.333369016647339
1.6,6000000,2.307013988494873
1.7,6000000,2.3081891536712646
1.8,6000000,2.313549518585205
1.9,6000000,2.327139377593994
2.0,6000000,2.343961000442505
2.1,6000000,2.3764777183532715
2.2,6000000,2.4021894931793213
2.3,6000000,2.4514553546905518
2.4,6000000,2.491344690322876
1.6,7000000,2.3261892795562744
1.7,7000000,2.346289873123169
1.8,7000000,2.366645097732544
1.9,7000000,2.409238576889038
2.0,7000000,2.4686975479125977
2.1,7000000,2.52690052986145
2.2,7000000,2.5981881618499756
2.3,7000000,2.6722376346588135
2.4,7000000,2.769767999649048


==> data/alpha_0p1.csv <==
w,compute,fid
1.6,3000000,2.403597116470337
1.7,3000000,2.3946189880371094
1.8,3000000,2.3860292434692383
1.9,3000000,2.3759782314300537
2.0,3000000,2.3670713901519775
2.1,3000000,2.3617961406707764
2.2,3000000,2.3568780422210693
2.3,3000000,2.354404926300049
2.4,3000000,2.353764772415161
1.6,4000000,2.3538591861724854
1.7,4000000,2.348635673522949
1.8,4000000,2.3437318801879883
1.9,4000000,2.3477728366851807
2.0,4000000,2.3501508235931396
2.1,4000000,2.3585457801818848
2.2,4000000,2.369473695755005
2.3,4000000,2.3811392784118652
2.4,4000000,2.4038994312286377
1.6,5000000,2.3576061725616455
1.7,5000000,2.3643910884857178
1.8,5000000,2.3864238262176514
1.9,5000000,2.401827335357666
2.0,5000000,2.436840772628784
2.1,5000000,2.46024227142334
2.2,5000000,2.505509376525879
2.3,5000000,2.5549449920654297
2.4,5000000,2.617128849029541
1.6,6000000,2.4158318042755127
1.7,6000000,2.4530656337738037
1.8,6000000,2.491854429244995
1.9,6000000,2.541064739227295
2.0,6000000,2.606677770614624
2.1,6000000,2.6862449645996094
2.2,6000000,2.7570769786834717
2.3,6000000,2.857330560684204
2.4,6000000,2.954019784927368
1.6,7000000,2.5353076457977295
1.7,7000000,2.600761890411377
1.8,7000000,2.681797504425049
1.9,7000000,2.7713863849639893
2.0,7000000,2.8866851329803467
2.1,7000000,3.003268241882324
2.2,7000000,3.1384270191192627
2.3,7000000,3.2799291610717773
2.4,7000000,3.446925401687622


==> data/alphaflow-b2-sweep-fid.csv <==
compute,0.0,0.1,0.2
239616,5.419601917266846,5.307733535766602,5.259459972381592
319488,5.393289089202881,5.245422840118408,5.229920864105225
479232,5.350527763366699,5.178308963775635,5.224987983703613
638976,5.367164134979248,5.183285236358643,5.214931011199951
718848,5.378036975860596,5.180493354797363,5.195165157318115
958464,5.398526191711426,5.179779529571533,5.168610095977783


==> data/alphaflow-b2-sweep-w.csv <==
compute,0.0,0.1,0.2
239616,1.0,1.0,1.0
319488,0.9,1.0,0.9
479232,0.6,0.8,0.6
638976,0.4,0.6,0.4
718848,0.4,0.5,0.4
958464,0.3,0.4,0.3


==> data/alphaflow-xl2-sweep-fid.csv <==
compute,0.0,0.05,0.1
149760,2.684314727783203,2.6148200035095215,2.647343873977661
299520,2.6217758655548096,2.5809743404388428,2.6324522495269775
449280,2.6543514728546143,2.6028847694396973,2.6576485633850098


==> data/alphaflow-xl2-sweep-w.csv <==
compute,0.0,0.05,0.1
149760,1.6,1.6,1.6
299520,1.2,1.1,0.8
449280,0.8,0.9,0.6


==> data/avg_errors.csv <==
step,avg_rel_err_sigma1,avg_cos_sim_left,avg_cos_sim_right,avg_rel_err_frob
1,0.97227714,0.41589659,0.66480858,0.14384331
2,0.17272814,0.76648457,0.82450655,0.13051485
3,0.058900198,0.85849147,0.88197564,0.12097599
4,0.032149805,0.90003441,0.91529031,0.092192671
5,0.02169554,0.92910752,0.94180007,0.098206418
6,0.01457156,0.95301465,0.96239707,0.12106057
7,0.008651498,0.96983129,0.97552353,0.11990135
8,0.004866616,0.97982515,0.9830981,0.11784459
9,0.002888399,0.98564073,0.98766767,0.12757994
10,0.001870474,0.98932506,0.99071485,0.13386874
11,0.001383558,0.99189661,0.99291596,0.12383006
12,0.001041938,0.99380226,0.99457663,0.11822613
13,0.000763445,0.99525526,0.99585092,0.1117585
14,0.000611065,0.99637473,0.99683428,0.10125015
15,0.000508021,0.99723643,0.99758924,0.088678798
16,0.000361984,0.99789847,0.9981689,0.078807001
17,0.000353352,0.99840531,0.99861237,0.076175282
18,0.000287052,0.99879214,0.99894941,0.069925662
19,0.000253527,0.99908665,0.99920583,0.078845952
20,0.000196573,0.99930995,0.99940041,0.075279581
21,0.000111722,0.99947951,0.99954814,0.072976451
22,0.00016288,0.99960729,0.99965925,0.071397793
23,0.000135895,0.99970421,0.99974324,0.0797363
24,0.000112329,0.99977722,0.99980661,0.079975969
25,0.000141697,0.99983224,0.99985454,0.086476504
26,0.00013632,0.99987356,0.99989041,0.081925091
27,0.000119235,0.99990499,0.99991754,0.084875769
28,0.000107868,0.99992846,0.99993791,0.084678521
29,0.000100783,0.99994609,0.99995326,0.080175103
30,8.92E-05,0.99995936,0.99996471,0.072655048
31,nan,nan,nan,0.076958679
32,nan,nan,nan,0.081539878
33,nan,nan,nan,0.079056253
34,nan,nan,nan,0.068117282
35,nan,nan,nan,0.06540259
36,nan,nan,nan,0.0673965
37,nan,nan,nan,0.069856275
38,nan,nan,nan,0.067583935
39,nan,nan,nan,0.069327958
40,nan,nan,nan,0.064092503
41,nan,nan,nan,0.069493717
42,nan,nan,nan,0.069045302
43,nan,nan,nan,0.068338363
44,nan,nan,nan,0.065768282
45,nan,nan,nan,0.062775518
46,nan,nan,nan,0.062862203
47,nan,nan,nan,0.060203728
48,nan,nan,nan,0.055708677
49,nan,nan,nan,0.055335884
50,nan,nan,nan,0.056488259
51,nan,nan,nan,0.051624597
52,nan,nan,nan,0.050985854
53,nan,nan,nan,0.051367378
54,nan,nan,nan,0.04916285
55,nan,nan,nan,0.049394798
56,nan,nan,nan,0.049796037
57,nan,nan,nan,0.048956904
58,nan,nan,nan,0.050770597
59,nan,nan,nan,0.047635371
60,nan,nan,nan,0.046013513
61,nan,nan,nan,0.045973509
62,nan,nan,nan,0.042366891
63,nan,nan,nan,0.042320252
64,nan,nan,nan,0.04231871
65,nan,nan,nan,0.042725394
66,nan,nan,nan,0.0428664
67,nan,nan,nan,0.043259678
68,nan,nan,nan,0.040073318
69,nan,nan,nan,0.038441838
70,nan,nan,nan,0.0356929
71,nan,nan,nan,0.035976909
72,nan,nan,nan,0.034028582
73,nan,nan,nan,0.03334593
74,nan,nan,nan,0.034890284
75,nan,nan,nan,0.03582647
76,nan,nan,nan,0.037872183
77,nan,nan,nan,0.038641256
78,nan,nan,nan,0.037851312
79,nan,nan,nan,0.04076878
80,nan,nan,nan,0.041115109
81,nan,nan,nan,0.043721303
82,nan,nan,nan,0.041515941
83,nan,nan,nan,0.039684068
84,nan,nan,nan,0.038279038
85,nan,nan,nan,0.036558213
86,nan,nan,nan,0.035495171
87,nan,nan,nan,0.033832459
88,nan,nan,nan,0.035227208
89,nan,nan,nan,0.037470614
90,nan,nan,nan,0.036603138
91,nan,nan,nan,0.035568447
92,nan,nan,nan,0.033383281
93,nan,nan,nan,0.033765251
94,nan,nan,nan,0.03443607
95,nan,nan,nan,0.033689532
96,nan,nan,nan,0.032839314
97,nan,nan,nan,0.032066314
98,nan,nan,nan,0.034462639
99,nan,nan,nan,0.032323514
100,nan,nan,nan,0.031972288


==> data/b2-gaussian_min_fid.csv <==
compute,0.05
0,6.088
300032,5.762826
599936,5.691844
899968,5.670382
1200000,5.666152
1499904,5.666787
1797120,5.671235


==> data/b2-gaussian_w_at_min_fid.csv <==
compute,0.05
300032,1.375000
599936,0.812500
899968,0.625000
1200000,0.500000
1499904,0.437500
1797120,0.375000


==> data/b2_min_fid.csv <==
compute,0,0.05,0.1,0.2
0,6.088,6.088,6.088,6.088
300032,5.70101,5.630216,5.652084,5.864743
599936,5.666114,5.601442,5.657446,5.838523
899968,5.668958,5.606643,5.661795,5.808866
1200000,5.684002,5.623737,5.655606,5.78906
1499904,5.693269,5.658087,5.655153,5.774102
1797120,5.712234,5.689744,5.659015,5.771213


==> data/b2_w_at_min_fid.csv <==
compute,0.0,0.05,0.1,0.2
300032,1.625000,1.875000,1.625000,0.812500
599936,0.937500,1.000000,0.812500,0.437500
899968,0.687500,0.750000,0.625000,0.375000
1200000,0.500000,0.562500,0.500000,0.312500
1499904,0.437500,0.437500,0.437500,0.312500
1797120,0.375000,0.375000,0.375000,0.250000


==> data/imm-1step-sweep-fid.csv <==
compute,0.0,0.1,0.2
409600,8.1518,7.9487,7.7662
819200,7.9654,7.4678,7.1557
1228800,7.7931,7.1340,6.7575
1638400,7.7021,6.9585,6.5598
2048000,7.4251,6.8035,6.4002
2457600,7.3214,6.7216,6.2936
2867200,7.4643,6.7028,6.2457
3276800,7.8912,6.7081,6.3076


==> data/imm-1step-sweep-w.csv <==
compute,0.0,0.1,0.2
409600,1.4,1.4,1.8
819200,1.2,1.4,1.6
1228800,1.2,1.4,1.6
1638400,1.2,1.4,1.6
2048000,1.2,1.4,1.6
2457600,1.2,1.2,1.6,1.6
2867200,1.2,1.2,1.6,1.6
3276800,1.2,1.2,1.6,1.6


==> data/imm_transfer_best_epoch_sweep.csv <==
w,vanilla_2step,spectral_1step_a0.01,spectral_2step_a0.01
0.0,2.031832216723103,2.031832216723103,2.031832216723103
0.1,1.9596145059991272,1.9264797652884909,1.9456659376464813
0.2,1.8998586433203286,1.8518894461107607,1.8764941594967013
0.3,1.8534017546026575,1.8007217888680884,1.8268842362149371
0.4,1.8216631227630842,1.7696182437430252,1.7914846531085686
0.5,1.8012054572432135,1.7575359978708889,1.7682370867278223
0.6,1.8029175073360761,1.772593579599345,1.757572370131544
0.7,1.81707170038419,1.8089208158331758,1.7721404772649407
0.8,1.8517414069280562,1.8664099005336539,1.7984134697274499
0.9,1.9087676499530062,1.9435225036048678,1.835876460446741
1.0,1.9872387848469657,2.0357199783896363,1.8880075825931044


==> data/imm_transfer_results_epoch_1000.csv <==
w,vanilla_2step,spectral_1step_a0.01,spectral_2step_a0.01
0.0,2.031832216723103,2.031832216723103,2.031832216723103
0.1,1.9704376795631333,1.9264797652884909,1.9380966428510078
0.2,1.920705029273961,1.8518894461107607,1.8632053988704342
0.3,1.8909438698888152,1.8007217888680884,1.8124025757128948
0.4,1.877901308790797,1.7696182437430252,1.7849151517399946
0.5,1.8802265158072373,1.7575359978708889,1.7684646798083463
0.6,1.8947246910076387,1.772593579599345,1.7750386631537936
0.7,1.9244728311676909,1.8089208158331758,1.8074105867344201
0.8,1.968334888235404,1.8664099005336539,1.8531083666305221
0.9,2.0277799364741327,1.9435225036048678,1.9224353180354683
1.0,2.0949523536393144,2.0357199783896363,2.0212751479726307


==> data/imm_transfer_results_epoch_1250.csv <==
w,vanilla_2step,spectral_1step_a0.01,spectral_2step_a0.01
0.0,2.031832216723103,2.031832216723103,2.031832216723103
0.1,1.9596145059991272,1.9380785949462052,1.9465145682015645
0.2,1.8998586433203286,1.8702964015652697,1.8784787510120395
0.3,1.8534017546026575,1.8247657176106031,1.8321577900797479
0.4,1.8216631227630842,1.8009136750472408,1.804696581588928
0.5,1.8012054572432135,1.800638858614093,1.7916008779037043
0.6,1.8029175073360761,1.827017182685438,1.7978575658868294
0.7,1.81707170038419,1.8843908915974907,1.8246086152416296
0.8,1.8517414069280562,1.9699269999145486,1.861426622904446
0.9,1.9087676499530062,2.0913801643377496,1.921302691455196
1.0,1.9872387848469657,2.2555576458132123,1.9929256421867763


==> data/imm_transfer_results_epoch_1500.csv <==
w,vanilla_2step,spectral_1step_a0.01,spectral_2step_a0.01
0.0,2.031832216723103,2.031832216723103,2.031832216723103
0.1,1.9525223845283222,1.9295730090931897,1.94631137655756
0.2,1.8916067189257433,1.8635533992876958,1.8750179436647159
0.3,1.8517302277947465,1.8349461838172374,1.8232960521394261
0.4,1.842003206391837,1.845670549857914,1.7888432483603651
0.5,1.856632839654992,1.9011538756788013,1.7676186320230158
0.6,1.897017358138669,2.0060810841628722,1.7585719411312084
0.7,1.956481989610495,2.16196846542897,1.7634710923123293
0.8,2.0426974367586013,2.3763516396559226,1.7789225893113212
0.9,2.15279069882547,2.6740201164794257,1.8118066151183712
1.0,2.287268529356993,3.0551943511273976,1.867077287536631


==> data/imm_transfer_results_epoch_1750.csv <==
w,vanilla_2step,spectral_1step_a0.01,spectral_2step_a0.01
0.0,2.031832216723103,2.031832216723103,2.031832216723103
0.1,1.9579204808302393,1.9264220691756009,1.9483928574649099
0.2,1.9141486800414214,1.8577536687392922,1.8802577949367105
0.3,1.89121498053305,1.8210730607594883,1.8315229084963676
0.4,1.8972999900737477,1.8270166577185591,1.8008393700341685
0.5,1.925444966078544,1.8664577584439712,1.7813977637398466
0.6,1.9796108573025322,1.9573269860458709,1.7775441529827276
0.7,2.05876225500856,2.0973158675643617,1.7899088117865745
0.8,2.1566237155041676,2.3097572382193903,1.8170188005918817
0.9,2.2882134613762446,2.5906004926087007,1.8619390379882361
1.0,2.4538747243995545,2.948506079765366,1.9481148882169919


==> data/imm_transfer_results_epoch_2000.csv <==
w,vanilla_2step,spectral_1step_a0.01,spectral_2step_a0.01
0.0,2.031832216723103,2.031832216723103,2.031832216723103
0.1,1.9551621078404082,1.9512644943326336,1.943428772852144
0.2,1.9062640048249477,1.8965893687533821,1.8862540135122003
0.3,1.8751784514960832,1.8769611123230447,1.861179220973554
0.4,1.8795095036933276,1.8904598525037386,1.856872518711441
0.5,1.9051769712947362,1.9483949166228172,1.8869853330243131
0.6,1.9590733719459195,2.0514980673401055,1.9446884182900703
0.7,2.048629421724968,2.201221013990164,2.032528181126679
0.8,2.169503747326189,2.424781478013358,2.1591508750009325
0.9,2.3174396556343027,2.732418785081279,2.3169514685909007
1.0,2.520173012449959,3.128259820834387,2.5042608921121428


==> data/imm_transfer_results_epoch_250.csv <==
w,vanilla_2step,spectral_1step_a0.01,spectral_2step_a0.01
0.0,2.031832216723103,2.031832216723103,2.031832216723103
0.1,1.9782115285433974,1.9642635410085063,1.971062769439186
0.2,1.940663175640168,1.923822106769137,1.9283575730854636
0.3,1.9231644965478267,1.9015073239390858,1.9087470025907578
0.4,1.9182788320966324,1.8983165909174318,1.905501732780806
0.5,1.927881401404079,1.9129119088141806,1.9275201446977803
0.6,1.9534697002488883,1.9456341584315737,1.968023638605132
0.7,1.9970355837498346,1.9958573054698263,2.0175172381075868
0.8,2.055184437447565,2.060423646082654,2.0852585349967967
0.9,2.1299942976667694,2.1365273174174035,2.177068709265882
1.0,2.218215605305602,2.229431220778622,2.2857501474671835


==> data/imm_transfer_results_epoch_500.csv <==
w,vanilla_2step,spectral_1step_a0.01,spectral_2step_a0.01
0.0,2.031832216723103,2.031832216723103,2.031832216723103
0.1,1.9595182312382917,1.947783404731581,1.961865162049321
0.2,1.9101919244249075,1.8860637841551693,1.9089810072661635
0.3,1.875643352902273,1.851764852634176,1.871401639148928
0.4,1.8667709208125416,1.8418497848438165,1.8468982895832369
0.5,1.877778881137715,1.849515272834708,1.8391801750043442
0.6,1.907009142215088,1.8754757667038575,1.8455637005688459
0.7,1.9486426193249144,1.9221023154035493,1.8659281352904031
0.8,2.0072345692095723,1.9811707837616268,1.8980502818866398
0.9,2.088879356182815,2.0628275031352814,1.9468493674165757
1.0,2.1869522530489576,2.1557343667266196,2.0061294517980173


==> data/imm_transfer_results_epoch_750.csv <==
w,vanilla_2step,spectral_1step_a0.01,spectral_2step_a0.01
0.0,2.031832216723103,2.031832216723103,2.031832216723103
0.1,1.9684626781204315,1.9342252350819535,1.9456659376464813
0.2,1.9339963202669423,1.8736630827093563,1.8764941594967013
0.3,1.9246082447516528,1.849135273904949,1.8268842362149371
0.4,1.9333682207949323,1.8494172344720141,1.7914846531085686
0.5,1.9601500513595056,1.8741784949468183,1.7682370867278223
0.6,2.0061163573346903,1.9216842667839273,1.757572370131544
0.7,2.0719222967492783,1.9953955783230413,1.7721404772649407
0.8,2.16666144830981,2.0932854815670225,1.7984134697274499
0.9,2.270346280231024,2.213430369154594,1.835876460446741
1.0,2.405060443763091,2.3522172988208467,1.8880075825931044


==> data/meanflow-b2-sweep-fid.csv <==
compute,0.0,0.05,0.1
240000,5.749145030975342,5.659898281097412,5.651498317718506
480000,5.667577743530273,5.562966823577881,5.623293399810791
720000,5.666034698486328,5.568148136138916,5.623680114746094
960000,5.674210071563721,5.597070217132568,5.616849899291992
1200000,5.68400239944458,5.613060474395752,5.62174129486084
1437696,5.6961469650268555,5.626012802124023,5.617990493774414


==> data/meanflow-b2-sweep-w.csv <==
compute,0.0,0.05,0.1
240000,1.5,1.5,1.5
480000,1.2,1.2,0.9
720000,0.8,0.8,0.6
960000,0.6,0.7,0.5
1200000,0.5,0.5,0.4
1437696,0.5,0.5,0.4


==> data/meanflow-l2-sweep-fid.csv <==
compute,0.0,0.1,0.2
300032,3.886209487915039,3.81937313079834,3.8400444984436035
599936,3.840078115463257,3.7632784843444824,3.813094139099121
899968,3.8055810928344727,3.7369556427001953,3.80501389503479
1200000,3.7742905616760254,3.7206077575683594,3.7911689281463623
1499904,3.762104034423828,3.7149429321289062,3.792922258377075
1797120,3.759049654006958,3.712449312210083,3.8007495403289795


==> data/meanflow-l2-sweep-w.csv <==
compute,0.0,0.1,0.2
300032,0.8,0.8,0.5
599936,0.6,0.6,0.3
899968,0.5,0.5,0.2
1200000,0.6,0.4,0.2
1499904,0.5,0.3,0.2
1797120,0.5,0.3,0.2


==> data/meanflow_transfer.csv <==
w,neon_base,neon_l2_gmo,neon_b2_gmo
0,3.968,3.968,3.968
0.1,3.896,3.847,3.84
0.2,3.844,3.768,3.757
0.3,3.812,3.728,3.721
0.4,3.79,3.72,3.71
0.5,3.779,3.734,3.723
0.6,3.776,3.767,3.76
0.7,3.788,3.818,3.839
0.8,3.804,3.885,3.964
0.9,3.821,3.975,4.154
1,3.854,4.07,4.419


==> data/naive_self_training_fid.csv <==
compute,0,0.05,0.05g
0,6.069648906,6.06967422,6.069654988
300000,6.856374748,7.150837421,7.1508
600000,7.88904543,8.075829639,nan
900000,9.080581664,9.408863939,nan
1200000,10.30261458,10.86162197,nan
1500000,11.56232719,12.40658821,nan


==> data/naive_self_training_rank.csv <==
compute,0,0.05,0.05g
0,4.529846206,4.529846206,4.529846206
300000,4.193779781,4.127237588,4.127
600000,3.889885113,3.865248173,nan
900000,3.676211447,3.730561078,nan
1200000,3.56328389,3.676133931,nan
1500000,3.493850827,3.668220133,nan


==> figures/imm_alpha_prdc.csv <==
alpha,p_mean,p_std,r_mean,r_std,d_mean,d_std,c_mean,c_std
0.0,0.598092,0.001468,0.654172,0.001861,0.694647,0.001287,0.692860,0.001995
0.1,0.611100,0.002021,0.650900,0.000975,0.720791,0.000909,0.707816,0.002638
0.2,0.614472,0.003267,0.647224,0.001500,0.728120,0.003094,0.713640,0.001585
0.3,0.616924,0.001664,0.642080,0.000564,0.727263,0.000264,0.710452,0.001349
0.4,0.621180,0.000751,0.633612,0.000899,0.735449,0.002318,0.712028,0.003050


==> figures/imm_alpha_sweep.csv <==
alpha,fid_mean,fid_std,p_mean,p_std,r_mean,r_std
0.0,7.317447,0.072483,0.596772,0.001584,0.652944,0.001814
0.1,6.518116,0.056113,0.607560,0.000524,0.649208,0.001284
0.2,6.245704,0.031685,0.612812,0.000920,0.648112,0.000721
0.3,6.274352,0.034532,0.614320,0.001237,0.643476,0.000852
0.4,6.306268,0.033414,0.620168,0.000875,0.631276,0.000962

